Wireless MIMO Switching with Zero-forcing Relaying and Network-coded Relaying

A wireless relay with multiple antennas is called a multiple-input-multiple-output (MIMO) switch if it maps its input links to its output links using "precode-and-forward." Namely, the MIMO switch precodes the received signal vector in the uplink using some matrix for transmission in the downlink. This paper studies the scenario of $K$ stations and a MIMO switch, which has full channel state information. The precoder at the MIMO switch is either a zero-forcing matrix or a network-coded matrix. With the zero-forcing precoder, each destination station receives only its desired signal with enhanced noise but no interference. With the network-coded precoder, each station receives not only its desired signal and noise, but possibly also self-interference, which can be perfectly canceled. Precoder design for optimizing the received signal-to-noise ratios at the destinations is investigated. For zero-forcing relaying, the problem is solved in closed form in the two-user case, whereas in the case of more users, efficient algorithms are proposed and shown to be close to what can be achieved by extensive random search. For network-coded relaying, we present efficient iterative algorithms that can boost the throughput further.

==> author_list.txt <==
NAME:              Fanggang Wang  (correspondence)
TITLE:               Dr., Assistant Professor
AFFILIATION:  Beijing Jiaotong University/The Chinese University of Hong Kong
ADDRESS:      HO SING HANG ENGINEERING BLDG, THE CHINESE UNIVERSITY OF HONG KONG, SHATIN, N.T., HONG KONG
PHONE:           +852 39438474
FAX:                 +852 39435032 


NAME:              Soung Chang Liew
TITLE:               Dr., Professor
AFFILIATION:  The Chinese University of Hong Kong
ADDRESS:      HO SING HANG ENGINEERING BLDG, THE CHINESE UNIVERSITY OF HONG KONG, SHATIN, N.T., HONG KONG
PHONE:           +852 26098352
FAX:                 +852 39435032 


NAME:              Dongning Guo
TITLE:               Dr., Associate Professor
AFFILIATION:   Northwestern University 
ADDRESS:      Dept. of Electrical Engineering & Computer Science, Northwestern University, 2145 Sheridan Road, Evanston, IL 60208, U.S.A. 
PHONE:           +1 8474913056 
FAX:                 +852 39435032 

